Case study on quantum convolutional neural network scalability

One of the crucial tasks in computer science is the processing time reduction of various data types, i.e., images, which is important for different fields -- from medicine and logistics to virtual shopping. Compared to classical computers, quantum computers are capable of parallel data processing, which reduces the data processing time. This quality of quantum computers inspired intensive research of the potential of quantum technologies applicability to real-life tasks. Some progress has already revealed on a smaller volumes of the input data. In this research effort, I aimed to increase the amount of input data (I used images from 2 x 2 to 8 x 8), while reducing the processing time, by way of skipping intermediate measurement steps. The hypothesis was that, for increased input data, the omitting of intermediate measurement steps after each quantum convolution layer will improve output metric results and accelerate data processing. To test the hypothesis, I performed experiments to chose the best activation function and its derivative in each network. The hypothesis was partly confirmed in terms of output mean squared error (MSE) -- it dropped from 0.25 in the result of classical convolutional neural network (CNN) training to 0.23 in the result of quantum convolutional neural network (QCNN) training. In terms of the training time, however, which was 1.5 minutes for CNN and 4 hours 37 minutes in the least lengthy training iteration, the hypothesis was rejected.

==> graphs/MSE.csv <==
classical,conv_sigma_6,conv_both_7,conv_quantum_7,conv_sigma_7,conv_sigma_8,pool_without,pool_measuered,multi_layer_wise,multi_no_measure,x
0.324,0.291,0.277,0.273,0.277,0.266,0.321,0.262,0.311,0.330,1
0.319,0.267,0.274,0.273,0.275,0.274,0.335,0.260,0.311,0.328,2
0.319,0.280,0.281,0.269,0.274,0.271,0.330,0.273,0.312,0.337,3
0.316,0.269,0.273,0.266,0.261,0.264,0.328,0.269,0.316,0.340,4
0.320,0.282,0.274,0.270,0.270,0.269,0.316,0.273,0.323,0.330,5
0.316,0.274,0.271,0.258,0.275,0.272,0.315,0.279,0.321,0.331,6
0.314,0.289,0.268,0.271,0.270,0.269,0.313,0.274,0.317,0.333,7
0.320,0.277,0.268,0.273,0.265,0.271,0.336,0.266,0.315,0.331,8
0.315,0.281,0.278,0.254,0.273,0.274,0.327,0.275,0.315,0.322,9
0.317,0.282,0.275,0.263,0.276,0.266,0.351,0.270,0.316,0.331,10
0.311,0.277,0.269,0.268,0.276,0.270,0.338,0.269,0.313,0.327,11
0.313,0.285,0.270,0.270,0.276,0.272,0.325,0.276,0.312,0.330,12
0.313,0.274,0.273,0.268,0.278,0.271,0.331,0.270,0.314,0.320,13
0.315,0.277,0.266,0.275,0.276,0.280,0.324,0.271,0.323,0.320,14
0.312,0.272,0.275,0.275,0.272,0.276,0.337,0.266,0.323,0.330,15
0.315,0.285,0.276,0.251,0.273,0.272,0.321,0.277,0.322,0.349,16
0.315,0.272,0.262,0.269,0.272,0.261,0.332,0.271,0.320,0.317,17
0.309,0.275,0.282,0.268,0.275,0.278,0.315,0.263,0.313,0.341,18
0.308,0.276,0.275,0.266,0.269,0.268,0.332,0.270,0.313,0.318,19
0.307,0.278,0.276,0.257,0.275,0.268,0.322,0.278,0.316,0.331,20
0.312,0.277,0.277,0.286,0.273,0.275,0.334,0.272,0.318,0.338,21
0.311,0.284,0.278,0.273,0.270,0.265,0.328,0.273,0.318,0.344,22
0.311,0.269,0.269,0.268,0.277,0.266,0.326,0.274,0.319,0.325,23
0.309,0.277,0.270,0.276,0.270,0.273,0.332,0.276,0.317,0.330,24
0.306,0.269,0.275,0.252,0.280,0.277,0.332,0.276,0.317,0.312,25
0.310,0.266,0.272,0.268,0.275,0.271,0.321,0.265,0.319,0.338,26
0.306,0.279,0.275,0.271,0.268,0.273,0.318,0.272,0.316,0.325,27
0.305,0.272,0.275,0.267,0.276,0.268,0.337,0.281,0.316,0.332,28
0.301,0.273,0.262,0.252,0.275,0.274,0.317,0.273,0.315,0.346,29
0.306,0.277,0.263,0.252,0.270,0.273,0.344,0.269,0.314,0.334,30
0.304,0.276,0.275,0.251,0.271,0.258,0.338,0.266,0.314,0.312,31
0.304,0.283,0.276,0.262,0.270,0.274,0.338,0.269,0.316,0.345,32
0.305,0.275,0.276,0.265,0.273,0.269,0.328,0.278,0.318,0.328,33
0.303,0.275,0.271,0.265,0.271,0.274,0.322,0.260,0.320,0.357,34
0.304,0.268,0.274,0.264,0.272,0.269,0.319,0.264,0.320,0.343,35
0.300,0.269,0.267,0.271,0.271,0.269,0.328,0.273,0.321,0.316,36
0.299,0.273,0.280,0.254,0.272,0.277,0.323,0.272,0.321,0.327,37
0.302,0.268,0.276,0.270,0.266,0.278,0.316,0.275,0.320,0.340,38
0.301,0.281,0.272,0.248,0.273,0.272,0.319,0.270,0.317,0.341,39
0.299,0.283,0.273,0.257,0.274,0.271,0.312,0.273,0.311,0.330,40
0.302,0.264,0.273,0.262,0.264,0.264,0.322,0.266,0.310,0.336,41
0.302,0.269,0.284,0.252,0.273,0.266,0.331,0.271,0.312,0.319,42
0.301,0.274,0.269,0.255,0.271,0.270,0.313,0.277,0.315,0.326,43
0.298,0.275,0.271,0.255,0.274,0.278,0.324,0.276,0.319,0.331,44
0.303,0.272,0.271,0.270,0.268,0.271,0.328,0.265,0.317,0.347,45
0.299,0.271,0.278,0.247,0.273,0.268,0.323,0.272,0.317,0.324,46
0.299,0.270,0.262,0.250,0.265,0.273,0.332,0.275,0.319,0.349,47
0.297,0.271,0.284,0.243,0.268,0.266,0.319,0.267,0.319,0.323,48
0.298,0.279,0.274,0.256,0.268,0.281,0.323,0.279,0.314,0.346,49
0.295,0.277,0.276,0.250,0.271,0.277,0.309,0.268,0.312,0.333,50
0.297,0.270,0.267,0.239,0.277,0.266,0.312,0.268,0.312,0.329,51
0.293,0.272,0.272,0.250,0.275,0.274,0.329,0.270,0.315,0.329,52
0.297,0.264,0.273,0.268,0.259,0.277,0.311,0.272,0.315,0.340,53
0.296,0.277,0.268,0.244,0.278,0.271,0.307,0.273,0.316,0.317,54
0.293,0.278,0.265,0.267,0.268,0.270,0.306,0.277,0.317,0.303,55
0.295,0.265,0.278,0.244,0.274,0.267,0.310,0.269,0.320,0.335,56
0.292,0.258,0.278,0.275,0.278,0.278,0.315,0.274,0.319,0.332,57
0.293,0.273,0.269,0.260,0.283,0.272,0.318,0.272,0.318,0.330,58
0.292,0.271,0.257,0.261,0.277,0.263,0.316,0.268,0.318,0.332,59
0.290,0.270,0.276,0.263,0.266,0.277,0.332,0.272,0.316,0.326,60
0.291,0.271,0.276,0.254,0.269,0.272,0.318,0.275,0.316,0.328,61
0.284,0.277,0.265,0.248,0.276,0.270,0.324,0.268,0.318,0.354,62
0.292,0.277,0.273,0.240,0.274,0.261,0.317,0.276,0.317,0.314,63
0.291,0.267,0.272,0.254,0.269,0.269,0.310,0.269,0.314,0.348,64
0.288,0.262,0.281,0.254,0.275,0.279,0.318,0.271,0.309,0.337,65
0.289,0.271,0.253,0.260,0.280,0.270,0.310,0.265,0.315,0.333,66
0.289,0.263,0.280,0.251,0.267,0.272,0.304,0.278,0.317,0.322,67
0.291,0.268,0.270,0.259,0.269,0.271,0.322,0.272,0.319,0.325,68
0.286,0.267,0.273,0.264,0.279,0.272,0.304,0.261,0.324,0.315,69
0.289,0.271,0.271,0.254,0.289,0.266,0.321,0.259,0.320,0.341,70
0.286,0.270,0.277,0.251,0.272,0.272,0.318,0.272,0.316,0.325,71
0.288,0.268,0.267,0.242,0.275,0.271,0.325,0.270,0.317,0.325,72
0.288,0.267,0.272,0.248,0.275,0.267,0.324,0.262,0.322,0.322,73
0.285,0.274,0.266,0.260,0.269,0.266,0.307,0.265,0.322,0.339,74
0.291,0.265,0.262,0.253,0.274,0.273,0.315,0.270,0.319,0.334,75
0.281,0.263,0.272,0.248,0.271,0.260,0.309,0.273,0.314,0.323,76
0.284,0.255,0.268,0.257,0.275,0.280,0.317,0.276,0.311,0.349,77
0.281,0.261,0.273,0.248,0.270,0.274,0.315,0.278,0.316,0.319,78
0.287,0.271,0.275,0.256,0.276,0.266,0.312,0.273,0.318,0.317,79
0.285,0.263,0.278,0.233,0.277,0.273,0.310,0.276,0.319,0.329,80
0.284,0.266,0.274,0.254,0.269,0.279,0.314,0.265,0.318,0.342,81
0.284,0.265,0.276,0.264,0.265,0.269,0.300,0.272,0.315,0.326,82
0.282,0.271,0.273,0.245,0.270,0.273,0.309,0.271,0.315,0.321,83
0.283,0.263,0.276,0.273,0.272,0.276,0.318,0.278,0.316,0.343,84
0.283,0.264,0.264,0.240,0.274,0.271,0.316,0.263,0.316,0.318,85
0.282,0.267,0.275,0.244,0.272,0.265,0.315,0.272,0.317,0.334,86
0.283,0.274,0.267,0.250,0.280,0.266,0.322,0.270,0.317,0.333,87
0.280,0.259,0.278,0.255,0.274,0.267,0.296,0.273,0.313,0.336,88
0.279,0.261,0.274,0.248,0.266,0.276,0.310,0.266,0.311,0.338,89
0.281,0.260,0.266,0.247,0.275,0.266,0.311,0.274,0.313,0.341,90
0.279,0.270,0.267,0.249,0.268,0.265,0.312,0.276,0.322,0.332,91
0.279,0.269,0.273,0.238,0.275,0.273,0.310,0.273,0.324,0.342,92
0.281,0.262,0.266,0.249,0.271,0.270,0.307,0.274,0.324,0.320,93
0.279,0.268,0.275,0.237,0.266,0.268,0.310,0.266,0.322,0.325,94
0.282,0.269,0.262,0.253,0.279,0.276,0.307,0.275,0.316,0.328,95
0.281,0.262,0.261,0.251,0.285,0.268,0.305,0.263,0.319,0.304,96
0.280,0.258,0.263,0.247,0.273,0.273,0.308,0.274,0.321,0.321,97
0.281,0.259,0.272,0.257,0.281,0.270,0.312,0.283,0.320,0.322,98
0.280,0.259,0.253,0.261,0.265,0.266,0.301,0.269,0.318,0.331,99
0.277,0.255,0.268,0.253,0.269,0.267,0.316,0.268,0.318,0.329,100
0.278,0.261,0.266,0.245,0.277,0.273,0.305,0.269,0.315,0.341,101
0.281,0.255,0.265,0.238,0.270,0.274,0.307,0.267,0.313,0.347,102
0.273,0.260,0.268,0.242,0.269,0.269,0.290,0.264,0.315,0.342,103
0.273,0.257,0.271,0.247,0.265,0.271,0.295,0.274,0.321,0.334,104
0.277,0.263,0.278,0.243,0.270,0.281,0.321,0.266,0.321,0.326,105
0.274,0.259,0.263,0.251,0.260,0.272,0.302,0.276,0.321,0.328,106
0.277,0.261,0.272,0.259,0.270,0.270,0.296,0.272,0.320,0.331,107
0.276,0.264,0.265,0.244,0.267,0.263,0.303,0.274,0.315,0.323,108
0.273,0.249,0.270,0.262,0.268,0.271,0.294,0.269,0.316,0.341,109
0.274,0.253,0.282,0.244,0.270,0.272,0.288,0.266,0.320,0.330,110
0.272,0.258,0.278,0.245,0.266,0.271,0.316,0.267,0.324,0.312,111
0.274,0.260,0.269,0.252,0.275,0.268,0.277,0.273,0.325,0.344,112
0.276,0.266,0.270,0.247,0.276,0.269,0.297,0.277,0.326,0.343,113
0.273,0.261,0.266,0.240,0.273,0.275,0.300,0.276,0.322,0.318,114
0.273,0.257,0.274,0.259,0.267,0.261,0.302,0.272,0.319,0.349,115
0.272,0.257,0.263,0.242,0.265,0.266,0.287,0.277,0.320,0.336,116
0.272,0.261,0.264,0.253,0.275,0.275,0.290,0.272,0.321,0.333,117
0.273,0.264,0.267,0.251,0.272,0.266,0.281,0.270,0.324,0.318,118
0.271,0.256,0.270,0.250,0.279,0.269,0.296,0.272,0.326,0.330,119
0.272,0.258,0.275,0.254,0.275,0.278,0.298,0.270,0.326,0.329,120
0.272,0.258,0.273,0.243,0.266,0.276,0.300,0.273,0.327,0.333,121
0.271,0.258,0.274,0.238,0.277,0.261,0.304,0.274,0.323,0.326,122
0.271,0.262,0.278,0.246,0.267,0.263,0.303,0.267,0.323,0.324,123
0.272,0.251,0.273,0.240,0.275,0.268,0.301,0.275,0.326,0.334,124
0.271,0.262,0.275,0.261,0.275,0.268,0.285,0.269,0.323,0.330,125
0.269,0.267,0.269,0.240,0.273,0.274,0.300,0.271,0.322,0.330,126
0.271,0.254,0.271,0.253,0.273,0.277,0.299,0.270,0.319,0.344,127
0.269,0.253,0.279,0.239,0.275,0.267,0.270,0.276,0.315,0.335,128
0.268,0.254,0.269,0.244,0.280,0.282,0.293,0.272,0.315,0.334,129
0.268,0.260,0.275,0.258,0.270,0.272,0.287,0.270,0.319,0.327,130
0.267,0.254,0.265,0.240,0.268,0.269,0.309,0.265,0.322,0.329,131
0.269,0.262,0.266,0.240,0.281,0.271,0.288,0.278,0.324,0.347,132
0.268,0.258,0.273,0.245,0.270,0.275,0.303,0.268,0.324,0.348,133
0.266,0.259,0.272,0.253,0.279,0.268,0.292,0.273,0.321,0.329,134
0.270,0.251,0.270,0.242,0.264,0.270,0.289,0.275,0.321,0.322,135
0.268,0.253,0.269,0.253,0.268,0.271,0.287,0.271,0.321,0.330,136
0.270,0.263,0.278,0.237,0.269,0.282,0.299,0.276,0.319,0.316,137
0.266,0.264,0.265,0.238,0.271,0.271,0.290,0.276,0.315,0.329,138
0.267,0.255,0.271,0.272,0.276,0.265,0.291,0.270,0.314,0.336,139
0.264,0.256,0.252,0.245,0.268,0.264,0.274,0.270,0.315,0.335,140
0.266,0.264,0.267,0.247,0.276,0.263,0.292,0.269,0.316,0.325,141
0.268,0.264,0.270,0.234,0.271,0.271,0.298,0.262,0.317,0.330,142
0.266,0.257,0.267,0.237,0.267,0.270,0.285,0.266,0.320,0.343,143
0.264,0.249,0.272,0.243,0.270,0.273,0.292,0.277,0.321,0.328,144
0.266,0.269,0.266,0.246,0.271,0.271,0.269,0.278,0.321,0.334,145
0.266,0.258,0.272,0.255,0.260,0.265,0.290,0.266,0.321,0.336,146
0.265,0.247,0.271,0.253,0.273,0.277,0.283,0.274,0.321,0.317,147
0.265,0.260,0.280,0.246,0.264,0.267,0.283,0.273,0.323,0.302,148
0.266,0.248,0.273,0.243,0.270,0.271,0.288,0.269,0.324,0.333,149
0.265,0.249,0.266,0.240,0.272,0.271,0.284,0.270,0.319,0.323,150
0.265,0.265,0.280,0.240,0.263,0.269,0.286,0.264,0.317,0.341,151
0.264,0.259,0.273,0.227,0.273,0.268,0.288,0.280,0.317,0.317,152
0.265,0.246,0.271,0.250,0.272,0.279,0.274,0.272,0.318,0.332,153
0.263,0.253,0.273,0.239,0.268,0.269,0.300,0.268,0.322,0.336,154
0.262,0.257,0.266,0.238,0.282,0.262,0.292,0.265,0.323,0.318,155
0.264,0.261,0.272,0.240,0.263,0.274,0.274,0.277,0.325,0.327,156
0.263,0.250,0.268,0.243,0.280,0.267,0.270,0.270,0.327,0.341,157
0.264,0.251,0.282,0.240,0.271,0.284,0.284,0.269,0.330,0.343,158
0.263,0.252,0.276,0.253,0.277,0.269,0.275,0.271,0.330,0.335,159
0.264,0.257,0.282,0.238,0.269,0.270,0.285,0.273,0.323,0.334,160
0.262,0.259,0.263,0.241,0.268,0.274,0.283,0.272,0.319,0.331,161
0.264,0.258,0.265,0.250,0.269,0.270,0.291,0.272,0.315,0.322,162
0.262,0.254,0.284,0.233,0.263,0.275,0.272,0.267,0.310,0.301,163
0.261,0.252,0.268,0.228,0.270,0.275,0.292,0.277,0.312,0.337,164
0.263,0.253,0.261,0.234,0.273,0.274,0.275,0.264,0.313,0.333,165
0.262,0.261,0.261,0.232,0.263,0.274,0.269,0.273,0.313,0.338,166
0.263,0.263,0.279,0.247,0.267,0.275,0.282,0.274,0.314,0.335,167
0.263,0.250,0.269,0.245,0.273,0.271,0.275,0.278,0.317,0.322,168
0.260,0.255,0.272,0.230,0.265,0.276,0.288,0.265,0.322,0.336,169
0.261,0.247,0.270,0.243,0.270,0.267,0.282,0.269,0.324,0.321,170
0.263,0.261,0.268,0.239,0.276,0.274,0.281,0.269,0.324,0.336,171
0.261,0.254,0.264,0.240,0.265,0.269,0.284,0.278,0.324,0.331,172
0.260,0.250,0.279,0.235,0.267,0.278,0.281,0.276,0.323,0.328,173
0.261,0.250,0.279,0.241,0.274,0.268,0.280,0.279,0.320,0.345,174
0.262,0.258,0.271,0.229,0.274,0.283,0.281,0.264,0.317,0.312,175
0.261,0.247,0.269,0.231,0.266,0.276,0.289,0.270,0.316,0.329,176
0.260,0.250,0.277,0.237,0.265,0.276,0.276,0.272,0.316,0.327,177
0.261,0.265,0.280,0.242,0.267,0.279,0.278,0.271,0.316,0.324,178
0.261,0.249,0.265,0.235,0.266,0.269,0.271,0.268,0.316,0.329,179
0.260,0.253,0.276,0.227,0.278,0.279,0.278,0.271,0.316,0.321,180
0.260,0.247,0.270,0.244,0.264,0.271,0.283,0.277,0.319,0.331,181
0.258,0.260,0.268,0.220,0.269,0.274,0.269,0.277,0.318,0.295,182
0.260,0.254,0.265,0.233,0.277,0.269,0.290,0.272,0.315,0.309,183
0.259,0.263,0.270,0.230,0.271,0.277,0.285,0.273,0.313,0.328,184
0.257,0.256,0.258,0.231,0.266,0.274,0.267,0.275,0.313,0.339,185
0.259,0.257,0.272,0.229,0.261,0.263,0.276,0.266,0.315,0.324,186
0.259,0.257,0.272,0.237,0.276,0.269,0.296,0.264,0.316,0.349,187
0.258,0.256,0.275,0.242,0.260,0.288,0.275,0.278,0.317,0.322,188
0.259,0.260,0.264,0.241,0.283,0.266,0.276,0.272,0.319,0.318,189
0.259,0.254,0.274,0.234,0.282,0.271,0.268,0.262,0.321,0.327,190
0.259,0.261,0.273,0.232,0.277,0.266,0.266,0.270,0.322,0.318,191
0.260,0.261,0.269,0.233,0.274,0.268,0.270,0.273,0.322,0.313,192
0.259,0.255,0.261,0.220,0.273,0.266,0.274,0.262,0.322,0.321,193
0.258,0.257,0.266,0.226,0.278,0.272,0.283,0.270,0.324,0.325,194
0.257,0.254,0.267,0.218,0.263,0.273,0.266,0.270,0.324,0.325,195
0.257,0.255,0.273,0.229,0.258,0.259,0.280,0.274,0.321,0.310,196
0.259,0.258,0.279,0.225,0.270,0.270,0.284,0.275,0.319,0.328,197
0.259,0.249,0.268,0.227,0.275,0.269,0.277,0.281,0.319,0.326,198
0.258,0.267,0.275,0.234,0.278,0.265,0.265,0.271,0.320,0.324,199
0.257,0.255,0.266,0.234,0.276,0.263,0.283,0.254,0.322,0.320,200
0.257,0.254,0.258,0.221,0.268,0.280,0.258,0.272,0.324,0.322,201
0.258,0.264,0.269,0.235,0.272,0.270,0.266,0.277,0.320,0.330,202
0.259,0.254,0.270,0.239,0.278,0.263,0.258,0.263,0.317,0.331,203
0.258,0.261,0.267,0.241,0.279,0.266,0.276,0.265,0.316,0.317,204
0.258,0.258,0.278,0.247,0.268,0.269,0.274,0.277,0.317,0.311,205
0.258,0.259,0.272,0.236,0.281,0.259,0.282,0.277,0.318,0.315,206
0.256,0.258,0.268,0.232,0.267,0.274,0.280,0.274,0.317,0.330,207
0.258,0.255,0.276,0.240,0.268,0.267,0.286,0.272,0.318,0.337,208
0.257,0.266,0.261,0.233,0.270,0.274,0.274,0.274,0.320,0.339,209
0.255,0.256,0.269,0.237,0.271,0.270,0.281,0.269,0.320,0.330,210
0.256,0.251,0.272,0.236,0.280,0.279,0.267,0.270,0.320,0.324,211
0.256,0.252,0.271,0.233,0.262,0.270,0.264,0.278,0.321,0.326,212
0.255,0.258,0.270,0.250,0.267,0.279,0.277,0.270,0.322,0.315,213
0.256,0.259,0.268,0.219,0.262,0.270,0.267,0.270,0.322,0.313,214
0.256,0.259,0.270,0.236,0.272,0.281,0.273,0.269,0.319,0.325,215
0.256,0.264,0.280,0.239,0.266,0.270,0.285,0.273,0.316,0.327,216
0.256,0.272,0.270,0.237,0.271,0.273,0.278,0.273,0.315,0.336,217
0.256,0.259,0.261,0.256,0.270,0.282,0.267,0.278,0.315,0.305,218
0.257,0.258,0.282,0.237,0.262,0.269,0.262,0.268,0.315,0.318,219
0.256,0.261,0.274,0.233,0.268,0.275,0.259,0.269,0.315,0.321,220
0.257,0.257,0.276,0.244,0.266,0.279,0.273,0.277,0.317,0.328,221
0.256,0.265,0.275,0.241,0.261,0.274,0.274,0.270,0.319,0.321,222
0.256,0.261,0.269,0.233,0.275,0.266,0.267,0.273,0.321,0.336,223
0.256,0.273,0.274,0.232,0.268,0.278,0.268,0.269,0.321,0.315,224
0.256,0.270,0.265,0.242,0.277,0.268,0.274,0.278,0.320,0.309,225
0.255,0.270,0.269,0.235,0.280,0.276,0.256,0.283,0.317,0.313,226
0.256,0.270,0.268,0.227,0.267,0.267,0.277,0.279,0.314,0.323,227
0.255,0.264,0.266,0.236,0.271,0.284,0.277,0.274,0.316,0.316,228
0.255,0.268,0.268,0.238,0.273,0.269,0.271,0.263,0.318,0.332,229
0.255,0.247,0.275,0.233,0.268,0.268,0.268,0.274,0.320,0.326,230
0.255,0.264,0.271,0.239,0.271,0.274,0.277,0.271,0.320,0.318,231
0.255,0.271,0.269,0.224,0.273,0.271,0.282,0.264,0.318,0.319,232
0.254,0.265,0.264,0.228,0.268,0.276,0.250,0.270,0.321,0.315,233
0.256,0.258,0.263,0.233,0.274,0.267,0.266,0.277,0.322,0.322,234
0.254,0.263,0.269,0.224,0.265,0.265,0.267,0.271,0.319,0.331,235
0.254,0.270,0.267,0.227,0.263,0.276,0.260,0.266,0.316,0.312,236
0.253,0.261,0.269,0.234,0.262,0.266,0.267,0.280,0.316,0.316,237
0.255,0.265,0.277,0.238,0.266,0.277,0.269,0.263,0.317,0.316,238
0.255,0.264,0.265,0.234,0.280,0.275,0.273,0.271,0.318,0.335,239
0.255,0.257,0.269,0.228,0.274,0.272,0.260,0.278,0.318,0.307,240
0.255,0.269,0.267,0.232,0.271,0.271,0.264,0.269,0.315,0.300,241
0.255,0.267,0.272,0.242,0.280,0.268,0.278,0.273,0.311,0.306,242
0.255,0.263,0.268,0.237,0.268,0.271,0.260,0.268,0.309,0.320,243
0.254,0.255,0.269,0.227,0.272,0.269,0.257,0.270,0.309,0.317,244
0.254,0.265,0.260,0.240,0.277,0.280,0.266,0.257,0.316,0.318,245
0.255,0.263,0.263,0.238,0.274,0.266,0.267,0.277,0.318,0.312,246
0.253,0.256,0.270,0.220,0.273,0.266,0.271,0.270,0.318,0.317,247
0.254,0.256,0.267,0.237,0.275,0.270,0.271,0.266,0.317,0.318,248
0.253,0.280,0.262,0.228,0.273,0.271,0.270,0.279,0.317,0.313,249
0.253,0.272,0.261,0.233,0.268,0.270,0.275,0.269,0.317,0.310,250
0.253,0.268,0.270,0.229,0.274,0.275,0.244,0.268,0.317,0.313,251
0.254,0.276,0.269,0.228,0.268,0.266,0.273,0.269,0.319,0.310,252
0.254,0.256,0.254,0.226,0.272,0.270,0.271,0.264,0.323,0.307,253
0.254,0.264,0.282,0.234,0.259,0.262,0.273,0.276,0.323,0.326,254
0.253,0.267,0.267,0.221,0.264,0.279,0.271,0.274,0.323,0.315,255
0.254,0.259,0.270,0.233,0.268,0.281,0.266,0.268,0.323,0.329,256
0.254,0.272,0.266,0.224,0.275,0.263,0.278,0.277,0.323,0.319,257
0.255,0.263,0.269,0.227,0.272,0.268,0.275,0.270,0.320,0.314,258
0.253,0.268,0.267,0.222,0.271,0.264,0.275,0.272,0.320,0.319,259
0.254,0.265,0.262,0.224,0.263,0.272,0.276,0.272,0.320,0.322,260
0.254,0.273,0.271,0.225,0.274,0.268,0.275,0.269,0.318,0.327,261
0.253,0.273,0.266,0.242,0.277,0.268,0.279,0.268,0.317,0.320,262
0.253,0.268,0.274,0.226,0.272,0.269,0.257,0.264,0.316,0.335,263
0.254,0.271,0.258,0.221,0.273,0.273,0.267,0.275,0.315,0.328,264
0.253,0.268,0.263,0.229,0.262,0.279,0.260,0.269,0.312,0.331,265
0.254,0.268,0.279,0.227,0.269,0.281,0.264,0.274,0.314,0.320,266
0.253,0.274,0.276,0.227,0.267,0.262,0.267,0.277,0.317,0.308,267
0.252,0.276,0.268,0.255,0.281,0.274,0.263,0.281,0.319,0.316,268
0.253,0.269,0.275,0.228,0.269,0.270,0.263,0.271,0.321,0.319,269
0.252,0.273,0.274,0.234,0.275,0.280,0.273,0.278,0.321,0.324,270
0.253,0.266,0.258,0.235,0.268,0.272,0.271,0.275,0.323,0.327,271
0.253,0.267,0.268,0.229,0.267,0.270,0.292,0.280,0.324,0.318,272
0.253,0.259,0.277,0.224,0.268,0.266,0.263,0.268,0.325,0.313,273
0.253,0.265,0.267,0.234,0.266,0.276,0.266,0.272,0.326,0.305,274
0.253,0.262,0.261,0.243,0.279,0.276,0.278,0.265,0.328,0.313,275
0.252,0.274,0.270,0.232,0.273,0.264,0.258,0.276,0.328,0.316,276
0.253,0.264,0.270,0.244,0.270,0.269,0.278,0.271,0.328,0.317,277
0.251,0.288,0.261,0.236,0.260,0.273,0.264,0.275,0.327,0.311,278
0.253,0.266,0.261,0.218,0.266,0.274,0.272,0.276,0.321,0.326,279
0.253,0.274,0.271,0.232,0.273,0.274,0.261,0.275,0.318,0.320,280
0.254,0.267,0.276,0.231,0.271,0.271,0.265,0.281,0.317,0.314,281
0.252,0.275,0.269,0.225,0.273,0.258,0.268,0.269,0.319,0.318,282
0.252,0.271,0.261,0.224,0.271,0.264,0.262,0.266,0.319,0.332,283
0.252,0.269,0.268,0.227,0.268,0.270,0.268,0.269,0.318,0.319,284
0.251,0.274,0.270,0.236,0.270,0.269,0.262,0.270,0.317,0.325,285
0.253,0.269,0.272,0.224,0.274,0.269,0.260,0.267,0.315,0.322,286
0.252,0.283,0.283,0.231,0.262,0.265,0.258,0.270,0.316,0.328,287
0.253,0.272,0.267,0.221,0.267,0.271,0.286,0.268,0.321,0.325,288
0.252,0.284,0.266,0.219,0.272,0.260,0.250,0.271,0.323,0.317,289
0.252,0.281,0.272,0.242,0.266,0.268,0.257,0.271,0.324,0.324,290
0.252,0.272,0.275,0.215,0.270,0.257,0.276,0.268,0.327,0.330,291
0.252,0.270,0.262,0.242,0.270,0.265,0.273,0.277,0.324,0.331,292
0.253,0.291,0.275,0.236,0.271,0.273,0.281,0.277,0.318,0.334,293
0.253,0.264,0.280,0.232,0.270,0.279,0.284,0.269,0.313,0.330,294
0.253,0.276,0.270,0.230,0.265,0.270,0.265,0.270,0.311,0.316,295
0.252,0.277,0.276,0.225,0.263,0.268,0.269,0.274,0.311,0.331,296
0.253,0.271,0.270,0.237,0.269,0.259,0.266,0.269,0.311,0.325,297
0.252,0.283,0.262,0.231,0.268,0.264,0.279,0.280,0.314,0.320,298
0.252,0.268,0.266,0.218,0.271,0.269,0.264,0.277,0.319,0.331,299
0.253,0.282,0.273,0.228,0.260,0.273,0.276,0.266,0.323,0.329,300
0.252,0.274,0.268,0.232,0.273,0.281,0.273,0.265,0.321,0.324,301
0.252,0.282,0.268,0.229,0.268,0.265,0.265,0.264,0.319,0.334,302
0.252,0.286,0.275,0.230,0.261,0.275,0.268,0.282,0.319,0.320,303
0.252,0.277,0.262,0.230,0.265,0.265,0.269,0.262,0.318,0.331,304
0.252,0.273,0.258,0.211,0.268,0.280,0.258,0.270,0.315,0.333,305
0.252,0.278,0.264,0.214,0.268,0.275,0.261,0.267,0.314,0.334,306
0.252,0.274,0.266,0.242,0.270,0.276,0.265,0.260,0.314,0.322,307
0.252,0.274,0.282,0.232,0.268,0.274,0.261,0.272,0.315,0.323,308
0.252,0.270,0.268,0.225,0.273,0.277,0.266,0.271,0.315,0.333,309
0.252,0.281,0.265,0.254,0.278,0.274,0.263,0.266,0.315,0.333,310
0.253,0.286,0.269,0.237,0.273,0.269,0.280,0.265,0.316,0.328,311
0.251,0.288,0.265,0.234,0.259,0.274,0.271,0.273,0.319,0.335,312
0.252,0.269,0.273,0.239,0.269,0.271,0.286,0.269,0.323,0.332,313
0.252,0.271,0.270,0.229,0.268,0.276,0.279,0.276,0.325,0.322,314
0.252,0.279,0.273,0.227,0.261,0.276,0.279,0.273,0.325,0.319,315
0.252,0.289,0.279,0.238,0.272,0.274,0.274,0.273,0.325,0.329,316
0.252,0.278,0.269,0.225,0.269,0.278,0.280,0.266,0.326,0.328,317
0.251,0.282,0.268,0.232,0.274,0.260,0.267,0.265,0.324,0.308,318
0.252,0.283,0.261,0.229,0.267,0.276,0.261,0.264,0.322,0.324,319
0.251,0.279,0.269,0.243,0.269,0.279,0.267,0.263,0.322,0.324,320
0.252,0.282,0.264,0.221,0.277,0.282,0.270,0.278,0.326,0.324,321
0.252,0.277,0.270,0.229,0.264,0.267,0.262,0.269,0.326,0.335,322
0.252,0.283,0.270,0.233,0.263,0.262,0.268,0.261,0.324,0.320,323
0.251,0.286,0.268,0.246,0.265,0.265,0.276,0.274,0.321,0.339,324
0.252,0.285,0.260,0.221,0.268,0.272,0.269,0.268,0.319,0.336,325
0.251,0.282,0.266,0.228,0.276,0.267,0.259,0.269,0.322,0.329,326
0.252,0.278,0.260,0.228,0.272,0.276,0.264,0.265,0.323,0.337,327
0.252,0.276,0.276,0.219,0.278,0.272,0.267,0.282,0.324,0.337,328
0.252,0.285,0.268,0.226,0.265,0.266,0.270,0.266,0.323,0.321,329
0.252,0.275,0.270,0.232,0.261,0.267,0.285,0.276,0.319,0.339,330
0.252,0.275,0.271,0.234,0.267,0.272,0.262,0.275,0.317,0.326,331
0.252,0.271,0.269,0.238,0.268,0.275,0.263,0.270,0.315,0.316,332
0.252,0.287,0.267,0.226,0.264,0.275,0.269,0.275,0.313,0.324,333
0.252,0.278,0.267,0.229,0.260,0.272,0.281,0.269,0.315,0.331,334
0.251,0.278,0.265,0.239,0.276,0.273,0.277,0.268,0.316,0.327,335
0.251,0.276,0.264,0.233,0.272,0.281,0.282,0.276,0.319,0.309,336
0.251,0.282,0.265,0.232,0.267,0.269,0.271,0.278,0.324,0.327,337
0.252,0.293,0.266,0.235,0.263,0.264,0.266,0.269,0.323,0.328,338
0.252,0.287,0.265,0.236,0.272,0.274,0.268,0.270,0.321,0.328,339
0.251,0.285,0.264,0.225,0.270,0.254,0.276,0.272,0.326,0.334,340
0.251,0.267,0.263,0.237,0.268,0.263,0.288,0.277,0.331,0.322,341
0.251,0.274,0.270,0.229,0.273,0.265,0.282,0.267,0.330,0.345,342
0.251,0.271,0.275,0.228,0.268,0.278,0.270,0.275,0.327,0.344,343
0.251,0.287,0.264,0.232,0.256,0.274,0.266,0.266,0.320,0.349,344
0.251,0.288,0.260,0.219,0.256,0.266,0.279,0.269,0.315,0.321,345
0.252,0.285,0.265,0.220,0.262,0.275,0.275,0.265,0.317,0.344,346
0.252,0.293,0.271,0.228,0.264,0.268,0.282,0.272,0.322,0.336,347
0.252,0.279,0.271,0.226,0.278,0.265,0.282,0.273,0.322,0.334,348
0.252,0.281,0.269,0.233,0.267,0.270,0.280,0.275,0.322,0.338,349
0.252,0.283,0.260,0.229,0.258,0.275,0.284,0.274,0.320,0.324,350
0.251,0.285,0.262,0.244,0.267,0.267,0.276,0.261,0.315,0.332,351
0.252,0.282,0.260,0.239,0.284,0.270,0.272,0.262,0.315,0.352,352
0.252,0.266,0.268,0.230,0.264,0.264,0.264,0.268,0.321,0.344,353
0.251,0.294,0.263,0.227,0.272,0.268,0.301,0.273,0.327,0.332,354
0.251,0.290,0.257,0.247,0.272,0.264,0.278,0.274,0.327,0.327,355
0.251,0.280,0.270,0.235,0.278,0.275,0.279,0.265,0.327,0.339,356
0.252,0.285,0.272,0.227,0.270,0.266,0.269,0.268,0.323,0.337,357
0.251,0.291,0.273,0.232,0.267,0.277,0.282,0.287,0.320,0.340,358
0.251,0.279,0.268,0.230,0.272,0.267,0.269,0.264,0.321,0.319,359
0.251,0.275,0.254,0.230,0.262,0.273,0.273,0.268,0.322,0.326,360
0.252,0.285,0.261,0.230,0.264,0.281,0.269,0.275,0.323,0.337,361
0.251,0.286,0.270,0.225,0.260,0.277,0.284,0.278,0.321,0.338,362
0.252,0.278,0.268,0.229,0.275,0.272,0.286,0.276,0.318,0.337,363
0.252,0.281,0.263,0.226,0.276,0.266,0.279,0.274,0.318,0.332,364
0.251,0.286,0.264,0.241,0.271,0.282,0.279,0.274,0.323,0.339,365
0.251,0.296,0.269,0.218,0.272,0.256,0.287,0.268,0.324,0.345,366
0.252,0.280,0.259,0.223,0.274,0.271,0.286,0.268,0.321,0.337,367
0.251,0.282,0.268,0.221,0.266,0.263,0.281,0.275,0.321,0.336,368
0.251,0.285,0.274,0.223,0.265,0.269,0.279,0.272,0.318,0.327,369
0.251,0.285,0.275,0.228,0.261,0.273,0.276,0.265,0.315,0.335,370
0.252,0.272,0.271,0.232,0.271,0.274,0.278,0.275,0.315,0.324,371
0.251,0.273,0.264,0.232,0.265,0.276,0.297,0.268,0.322,0.328,372
0.251,0.283,0.270,0.232,0.279,0.268,0.293,0.261,0.319,0.334,373
0.251,0.277,0.259,0.220,0.271,0.269,0.281,0.277,0.318,0.317,374
0.252,0.291,0.257,0.236,0.274,0.262,0.280,0.270,0.317,0.328,375
0.251,0.282,0.274,0.237,0.255,0.266,0.270,0.269,0.316,0.337,376
0.251,0.288,0.271,0.230,0.279,0.256,0.293,0.270,0.321,0.341,377
0.250,0.285,0.263,0.227,0.269,0.259,0.277,0.278,0.319,0.325,378
0.251,0.283,0.278,0.232,0.268,0.270,0.312,0.281,0.316,0.325,379
0.251,0.281,0.267,0.227,0.276,0.268,0.279,0.282,0.315,0.348,380
0.251,0.279,0.269,0.232,0.265,0.275,0.277,0.276,0.315,0.323,381
0.251,0.286,0.269,0.240,0.262,0.268,0.282,0.267,0.323,0.324,382
0.252,0.282,0.272,0.222,0.267,0.274,0.301,0.273,0.325,0.324,383
0.251,0.287,0.271,0.231,0.261,0.274,0.270,0.262,0.323,0.318,384
0.251,0.289,0.270,0.241,0.260,0.274,0.280,0.267,0.321,0.329,385
0.251,0.283,0.267,0.234,0.269,0.270,0.283,0.270,0.324,0.329,386
0.251,0.285,0.263,0.235,0.275,0.266,0.294,0.269,0.325,0.326,387
0.252,0.280,0.268,0.234,0.269,0.269,0.280,0.279,0.325,0.342,388
0.251,0.280,0.268,0.236,0.263,0.274,0.284,0.265,0.324,0.327,389
0.251,0.278,0.261,0.229,0.270,0.276,0.295,0.269,0.324,0.336,390
0.252,0.287,0.273,0.225,0.267,0.275,0.295,0.269,0.324,0.328,391
0.251,0.273,0.278,0.243,0.262,0.264,0.315,0.271,0.322,0.338,392
0.251,0.291,0.254,0.232,0.272,0.278,0.301,0.261,0.318,0.337,393
0.251,0.287,0.272,0.226,0.276,0.270,0.278,0.267,0.318,0.328,394
0.251,0.290,0.267,0.230,0.273,0.267,0.280,0.280,0.316,0.336,395
0.251,0.288,0.271,0.221,0.268,0.268,0.294,0.270,0.315,0.326,396
0.251,0.274,0.263,0.239,0.268,0.277,0.285,0.276,0.317,0.329,397
0.251,0.284,0.268,0.225,0.274,0.265,0.294,0.273,0.321,0.333,398
0.251,0.280,0.266,0.222,0.273,0.264,0.301,0.271,0.317,0.333,399
0.251,0.282,0.281,0.228,0.261,0.271,0.298,0.275,0.315,0.322,400
0.251,0.288,0.261,0.236,0.265,0.265,0.289,0.271,0.315,0.329,401
0.251,0.279,0.263,0.231,0.260,0.270,0.296,0.273,0.315,0.330,402
0.251,0.289,0.274,0.238,0.252,0.266,0.294,0.270,0.318,0.327,403
0.252,0.284,0.270,0.232,0.263,0.274,0.297,0.283,0.319,0.342,404
0.252,0.287,0.266,0.227,0.264,0.263,0.302,0.266,0.318,0.326,405
0.251,0.281,0.272,0.234,0.261,0.267,0.299,0.275,0.318,0.298,406
0.251,0.285,0.271,0.225,0.260,0.261,0.299,0.268,0.318,0.326,407
0.250,0.272,0.264,0.224,0.268,0.276,0.298,0.258,0.318,0.334,408
0.251,0.284,0.259,0.227,0.271,0.276,0.294,0.273,0.319,0.349,409
0.251,0.279,0.266,0.234,0.262,0.266,0.296,0.268,0.322,0.336,410
0.251,0.298,0.263,0.228,0.277,0.272,0.297,0.266,0.324,0.350,411
0.251,0.285,0.267,0.232,0.266,0.264,0.286,0.272,0.324,0.337,412
0.251,0.283,0.264,0.228,0.257,0.272,0.303,0.272,0.324,0.342,413
0.251,0.295,0.264,0.233,0.272,0.271,0.297,0.271,0.323,0.341,414
0.251,0.275,0.263,0.238,0.257,0.276,0.286,0.276,0.321,0.334,415
0.251,0.287,0.267,0.242,0.259,0.267,0.304,0.266,0.316,0.337,416
0.251,0.288,0.267,0.231,0.262,0.274,0.299,0.269,0.313,0.337,417
0.251,0.276,0.268,0.221,0.257,0.279,0.303,0.267,0.313,0.341,418
0.251,0.283,0.270,0.233,0.271,0.260,0.312,0.270,0.314,0.319,419
0.251,0.286,0.268,0.218,0.264,0.277,0.299,0.268,0.314,0.337,420
0.251,0.292,0.272,0.231,0.262,0.264,0.278,0.264,0.317,0.328,421
0.251,0.283,0.268,0.222,0.266,0.274,0.293,0.269,0.318,0.339,422
0.251,0.282,0.281,0.216,0.273,0.267,0.302,0.274,0.317,0.328,423
0.251,0.285,0.268,0.229,0.263,0.272,0.300,0.270,0.317,0.321,424
0.251,0.284,0.268,0.226,0.272,0.270,0.314,0.270,0.320,0.344,425
0.251,0.299,0.266,0.238,0.258,0.265,0.300,0.275,0.322,0.318,426
0.251,0.286,0.268,0.230,0.265,0.271,0.307,0.269,0.322,0.334,427
0.251,0.284,0.251,0.233,0.272,0.272,0.311,0.278,0.319,0.335,428
0.251,0.278,0.267,0.234,0.268,0.271,0.304,0.272,0.317,0.331,429
0.251,0.284,0.272,0.223,0.258,0.266,0.317,0.272,0.317,0.332,430
0.251,0.290,0.260,0.231,0.269,0.277,0.317,0.268,0.317,0.338,431
0.251,0.283,0.264,0.245,0.266,0.285,0.298,0.270,0.315,0.333,432
0.251,0.293,0.262,0.233,0.261,0.264,0.308,0.276,0.315,0.320,433
0.251,0.294,0.265,0.225,0.265,0.272,0.302,0.268,0.316,0.337,434
0.251,0.290,0.277,0.229,0.266,0.271,0.310,0.267,0.319,0.327,435
0.250,0.275,0.264,0.223,0.260,0.267,0.311,0.276,0.327,0.331,436
0.251,0.276,0.270,0.229,0.267,0.278,0.301,0.273,0.328,0.321,437
0.251,0.289,0.270,0.236,0.269,0.271,0.313,0.279,0.325,0.319,438
0.251,0.281,0.279,0.248,0.259,0.275,0.308,0.281,0.321,0.334,439
0.250,0.280,0.270,0.222,0.264,0.266,0.300,0.266,0.320,0.334,440
0.251,0.289,0.262,0.225,0.273,0.267,0.302,0.274,0.312,0.352,441
0.250,0.287,0.270,0.238,0.263,0.274,0.295,0.276,0.312,0.325,442
0.250,0.275,0.261,0.228,0.263,0.276,0.309,0.278,0.316,0.321,443
0.251,0.297,0.272,0.231,0.264,0.272,0.301,0.265,0.322,0.332,444
0.251,0.287,0.262,0.238,0.263,0.280,0.314,0.267,0.321,0.336,445
0.251,0.286,0.261,0.226,0.272,0.273,0.318,0.271,0.321,0.333,446
0.251,0.290,0.268,0.217,0.264,0.269,0.308,0.267,0.321,0.346,447
0.251,0.295,0.267,0.240,0.278,0.271,0.320,0.275,0.320,0.332,448
0.251,0.281,0.275,0.244,0.260,0.275,0.316,0.267,0.319,0.325,449
0.251,0.294,0.269,0.221,0.264,0.276,0.299,0.268,0.322,0.348,450
0.250,0.284,0.268,0.241,0.271,0.264,0.296,0.277,0.322,0.340,451
0.250,0.289,0.273,0.233,0.259,0.272,0.303,0.262,0.321,0.333,452
0.251,0.286,0.276,0.233,0.265,0.267,0.321,0.266,0.321,0.329,453
0.251,0.286,0.265,0.244,0.266,0.267,0.306,0.264,0.316,0.340,454
0.251,0.288,0.274,0.222,0.270,0.273,0.313,0.266,0.316,0.323,455
0.251,0.286,0.262,0.233,0.265,0.273,0.312,0.266,0.317,0.322,456
0.251,0.280,0.265,0.222,0.258,0.261,0.316,0.270,0.318,0.326,457
0.251,0.287,0.261,0.235,0.264,0.262,0.313,0.268,0.315,0.307,458
0.251,0.290,0.274,0.220,0.258,0.270,0.308,0.280,0.314,0.337,459
0.251,0.278,0.258,0.238,0.272,0.278,0.313,0.272,0.315,0.338,460
0.251,0.287,0.272,0.244,0.278,0.269,0.319,0.273,0.318,0.329,461
0.251,0.287,0.259,0.230,0.257,0.265,0.325,0.267,0.322,0.318,462
0.251,0.289,0.271,0.227,0.280,0.267,0.317,0.273,0.321,0.336,463
0.251,0.281,0.262,0.244,0.259,0.269,0.326,0.267,0.319,0.343,464
0.250,0.289,0.273,0.228,0.265,0.273,0.319,0.267,0.317,0.336,465
0.251,0.295,0.269,0.234,0.263,0.273,0.323,0.272,0.317,0.331,466
0.251,0.280,0.271,0.218,0.278,0.261,0.309,0.274,0.316,0.346,467
0.251,0.284,0.269,0.235,0.263,0.276,0.319,0.266,0.317,0.328,468
0.251,0.284,0.265,0.218,0.273,0.266,0.312,0.281,0.316,0.320,469
0.251,0.277,0.272,0.235,0.263,0.270,0.323,0.269,0.311,0.342,470
0.251,0.281,0.268,0.249,0.276,0.275,0.308,0.272,0.318,0.339,471
0.251,0.285,0.263,0.231,0.262,0.274,0.329,0.266,0.320,0.332,472
0.251,0.291,0.265,0.240,0.263,0.276,0.318,0.275,0.321,0.330,473
0.250,0.282,0.268,0.219,0.272,0.263,0.331,0.275,0.321,0.338,474
0.251,0.285,0.269,0.238,0.261,0.272,0.324,0.262,0.316,0.325,475
0.251,0.283,0.260,0.224,0.260,0.277,0.332,0.271,0.316,0.332,476
0.250,0.284,0.258,0.232,0.264,0.265,0.330,0.276,0.317,0.332,477
0.251,0.287,0.272,0.228,0.272,0.263,0.307,0.269,0.319,0.324,478
0.250,0.289,0.271,0.226,0.274,0.278,0.318,0.270,0.319,0.327,479
0.251,0.284,0.258,0.226,0.278,0.265,0.313,0.271,0.318,0.339,480
0.251,0.282,0.265,0.226,0.262,0.275,0.317,0.271,0.317,0.330,481
0.250,0.282,0.258,0.235,0.271,0.266,0.331,0.283,0.316,0.329,482
0.251,0.285,0.266,0.227,0.265,0.269,0.325,0.272,0.317,0.347,483
0.251,0.283,0.255,0.231,0.265,0.262,0.330,0.267,0.317,0.349,484
0.251,0.279,0.271,0.229,0.262,0.265,0.309,0.268,0.317,0.319,485
0.250,0.288,0.266,0.236,0.265,0.266,0.330,0.276,0.316,0.315,486
0.251,0.287,0.266,0.227,0.270,0.266,0.309,0.281,0.314,0.327,487
0.251,0.288,0.263,0.239,0.270,0.272,0.331,0.272,0.316,0.330,488
0.251,0.285,0.268,0.235,0.263,0.272,0.326,0.272,0.318,0.310,489
0.251,0.276,0.270,0.236,0.270,0.275,0.327,0.279,0.319,0.325,490
0.251,0.286,0.266,0.220,0.268,0.284,0.315,0.266,0.318,0.326,491
0.251,0.282,0.258,0.248,0.267,0.275,0.324,0.267,0.318,0.312,492
0.251,0.276,0.263,0.239,0.269,0.265,0.321,0.278,0.321,0.336,493
0.250,0.283,0.263,0.238,0.270,0.273,0.325,0.272,0.324,0.327,494
0.250,0.283,0.274,0.224,0.271,0.272,0.320,0.281,0.327,0.317,495
0.251,0.286,0.276,0.226,0.268,0.269,0.323,0.271,0.324,0.333,496
0.250,0.288,0.277,0.238,0.264,0.279,0.327,0.272,0.320,0.314,497
0.251,0.287,0.258,0.235,0.269,0.269,0.307,0.279,0.319,0.332,498
0.251,0.287,0.263,0.244,0.268,0.275,0.330,0.267,0.320,0.333,499
0.251,0.278,0.267,0.229,0.264,0.274,0.316,0.273,0.323,0.331,500
0.251,0.285,0.257,0.242,0.274,0.278,0.321,,,,501
0.251,0.280,0.274,0.233,0.270,0.268,0.328,,,,502
0.251,0.292,0.273,0.230,0.259,0.269,0.343,,,,503
0.251,0.288,0.270,0.232,0.267,0.270,0.310,,,,504
0.250,0.282,0.277,0.252,0.257,0.268,0.333,,,,505
0.251,0.287,0.271,0.231,0.278,0.273,0.323,,,,506
0.251,0.278,0.272,0.237,0.265,0.260,0.328,,,,507
0.251,0.273,0.275,0.237,0.261,0.266,0.333,,,,508
0.251,0.289,0.262,0.231,0.267,0.268,0.328,,,,509
0.251,0.279,0.264,0.232,0.256,0.269,0.326,,,,510
0.250,0.286,0.270,0.235,0.259,0.268,0.321,,,,511
0.251,0.286,0.270,0.225,0.260,0.275,0.329,,,,512
0.251,0.291,0.263,0.228,0.263,0.275,0.320,,,,513
0.251,0.294,0.254,0.223,0.262,0.272,0.320,,,,514
0.251,0.281,0.279,0.238,0.267,0.276,0.335,,,,515
0.250,0.275,0.265,0.239,0.264,0.270,0.322,,,,516
0.251,0.277,0.273,0.231,0.258,0.271,0.320,,,,517
0.251,0.289,0.264,0.253,0.264,0.262,0.311,,,,518
0.251,0.280,0.266,0.228,0.268,0.268,0.329,,,,519
0.251,0.283,0.266,0.238,0.260,0.266,0.312,,,,520
0.251,0.284,0.265,0.239,0.263,0.270,0.328,,,,521
0.251,0.273,0.253,0.244,0.258,0.266,0.329,,,,522
0.251,0.291,0.264,0.233,0.275,0.267,0.326,,,,523
0.250,0.289,0.271,0.231,0.268,0.273,0.335,,,,524
0.251,0.272,0.265,0.235,0.264,0.269,0.340,,,,525
0.251,0.285,0.269,0.247,0.272,0.279,0.335,,,,526
0.251,0.286,0.259,0.238,0.262,0.276,0.332,,,,527
0.250,0.284,0.267,0.230,0.271,0.263,0.340,,,,528
0.250,0.274,0.254,0.247,0.275,0.268,0.319,,,,529
0.251,0.291,0.266,0.243,0.259,0.262,0.338,,,,530
0.251,0.278,0.269,0.246,0.266,0.260,0.325,,,,531
0.251,0.288,0.271,0.241,0.263,0.276,0.334,,,,532
0.251,0.277,0.258,0.236,0.257,0.268,0.338,,,,533
0.250,0.288,0.262,0.243,0.267,0.276,0.339,,,,534
0.250,0.286,0.260,0.224,0.264,0.259,0.322,,,,535
0.251,0.287,0.268,0.244,0.270,0.272,0.337,,,,536
0.251,0.280,0.270,0.234,0.267,0.272,0.329,,,,537
0.251,0.283,0.263,0.242,0.266,0.277,0.326,,,,538
0.251,0.281,0.269,0.232,0.267,0.266,0.333,,,,539
0.251,0.287,0.263,0.228,0.270,0.269,0.344,,,,540
0.251,0.279,0.263,0.241,0.261,0.269,0.331,,,,541
0.251,0.283,0.271,0.239,0.265,0.264,0.320,,,,542
0.250,0.285,0.272,0.234,0.260,0.268,0.311,,,,543
0.251,0.284,0.260,0.248,0.253,0.270,0.332,,,,544
0.251,0.290,0.267,0.225,0.261,0.275,0.325,,,,545
0.251,0.275,0.264,0.234,0.269,0.259,0.329,,,,546
0.251,0.291,0.259,0.242,0.266,0.271,0.345,,,,547
0.251,0.288,0.270,0.236,0.273,0.268,0.324,,,,548
0.251,0.280,0.270,0.235,0.267,0.272,0.331,,,,549
0.251,0.289,0.270,0.247,0.262,0.259,0.342,,,,550
0.251,0.273,0.273,0.248,0.261,0.273,0.333,,,,551
0.250,0.286,0.266,0.240,0.266,0.262,0.336,,,,552
0.251,0.284,0.269,0.233,0.263,0.266,0.328,,,,553
0.250,0.279,0.270,0.234,0.274,0.276,0.331,,,,554
0.251,0.286,0.263,0.251,0.261,0.263,0.335,,,,555
0.251,0.293,0.261,0.231,0.259,0.269,0.329,,,,556
0.251,0.279,0.265,0.240,0.278,0.271,0.326,,,,557
0.250,0.283,0.270,0.241,0.256,0.264,0.334,,,,558
0.251,0.293,0.274,0.247,0.259,0.270,0.325,,,,559
0.250,0.278,0.273,0.239,0.269,0.271,0.338,,,,560
0.251,0.278,0.270,0.251,0.264,0.265,0.333,,,,561
0.251,0.278,0.271,0.236,0.255,0.272,0.338,,,,562
0.251,0.279,0.267,0.250,0.263,0.267,0.330,,,,563
0.251,0.287,0.261,0.251,0.265,0.278,0.343,,,,564
0.251,0.286,0.268,0.245,0.254,0.271,0.326,,,,565
0.251,0.287,0.270,0.240,0.262,0.274,0.333,,,,566
0.251,0.282,0.264,0.229,0.274,0.272,0.332,,,,567
0.251,0.283,0.274,0.245,0.269,0.267,0.337,,,,568
0.250,0.276,0.272,0.236,0.267,0.273,0.327,,,,569
0.251,0.286,0.268,0.245,0.265,0.266,0.345,,,,570
0.250,0.288,0.273,0.241,0.263,0.268,0.325,,,,571
0.251,0.281,0.275,0.244,0.258,0.276,0.321,,,,572
0.251,0.278,0.277,0.246,0.274,0.275,0.330,,,,573
0.251,0.276,0.266,0.234,0.266,0.255,0.331,,,,574
0.251,0.276,0.266,0.240,0.273,0.265,0.333,,,,575
0.251,0.287,0.268,0.242,0.276,0.270,0.321,,,,576
0.251,0.279,0.266,0.240,0.259,0.272,0.342,,,,577
0.251,0.281,0.266,0.246,0.274,0.275,0.349,,,,578
0.250,0.271,0.273,0.234,0.262,0.263,0.335,,,,579
0.251,0.280,0.265,0.234,0.259,0.264,0.317,,,,580
0.251,0.289,0.260,0.261,0.271,0.265,0.330,,,,581
0.250,0.276,0.272,0.241,0.276,0.269,0.322,,,,582
0.250,0.283,0.262,0.244,0.255,0.265,0.331,,,,583
0.250,0.272,0.263,0.236,0.273,0.285,0.348,,,,584
0.251,0.277,0.263,0.246,0.258,0.266,0.321,,,,585
0.250,0.291,0.269,0.248,0.256,0.268,0.335,,,,586
0.251,0.283,0.271,0.237,0.260,0.268,0.325,,,,587
0.251,0.278,0.269,0.241,0.262,0.275,0.330,,,,588
0.251,0.280,0.274,0.232,0.265,0.269,0.334,,,,589
0.251,0.279,0.273,0.238,0.267,0.273,0.347,,,,590
0.250,0.282,0.271,0.237,0.263,0.276,0.322,,,,591
0.251,0.268,0.272,0.261,0.265,0.271,0.326,,,,592
0.251,0.284,0.265,0.232,0.260,0.276,0.324,,,,593
0.250,0.277,0.256,0.246,0.255,0.273,0.334,,,,594
0.251,0.285,0.270,0.244,0.263,0.278,0.328,,,,595
0.251,0.287,0.271,0.248,0.266,0.263,0.334,,,,596
0.250,0.272,0.262,0.249,0.263,0.267,0.327,,,,597
0.251,0.279,0.267,0.263,0.275,0.274,0.332,,,,598
0.251,0.278,0.279,0.242,0.272,0.269,0.336,,,,599
0.250,0.290,0.266,0.248,0.267,0.270,0.329,,,,600
0.250,0.274,0.269,0.243,0.260,0.266,0.339,,,,601
0.251,0.288,0.260,0.254,0.267,0.270,0.351,,,,602
0.251,0.283,0.270,0.243,0.257,0.269,0.343,,,,603
0.251,0.289,0.261,0.255,0.269,0.272,0.340,,,,604
0.251,0.277,0.267,0.239,0.266,0.264,0.341,,,,605
0.251,0.276,0.278,0.248,0.266,0.275,0.338,,,,606
0.250,0.283,0.270,0.241,0.265,0.271,0.327,,,,607
0.251,0.277,0.258,0.255,0.264,0.268,0.323,,,,608
0.251,0.280,0.271,0.260,0.262,0.279,0.327,,,,609
0.251,0.285,0.261,0.269,0.269,0.266,0.316,,,,610
0.251,0.286,0.262,0.240,0.269,0.271,0.323,,,,611
0.250,0.278,0.259,0.251,0.260,0.278,0.318,,,,612
0.251,0.277,0.265,0.255,0.271,0.272,0.317,,,,613
0.251,0.271,0.267,0.259,0.261,0.263,0.348,,,,614
0.251,0.276,0.258,0.246,0.264,0.271,0.332,,,,615
0.251,0.281,0.267,0.250,0.263,0.275,0.325,,,,616
0.251,0.270,0.266,0.245,0.275,0.268,0.339,,,,617
0.251,0.265,0.272,0.260,0.268,0.278,0.337,,,,618
0.251,0.285,0.274,0.263,0.271,0.268,0.328,,,,619
0.251,0.280,0.267,0.246,0.270,0.261,0.351,,,,620
0.250,0.275,0.267,0.249,0.271,0.267,0.317,,,,621
0.251,0.282,0.272,0.245,0.252,0.269,0.337,,,,622
0.250,0.272,0.264,0.249,0.268,0.265,0.333,,,,623
0.251,0.281,0.267,0.252,0.263,0.268,0.325,,,,624
0.250,0.281,0.269,0.250,0.265,0.263,0.330,,,,625
0.251,0.283,0.267,0.245,0.268,0.254,0.341,,,,626
0.251,0.272,0.265,0.254,0.267,0.261,0.327,,,,627
0.251,0.281,0.262,0.238,0.266,0.272,0.333,,,,628
0.251,0.274,0.265,0.260,0.264,0.270,0.342,,,,629
0.251,0.280,0.268,0.256,0.265,0.265,0.328,,,,630
0.250,0.282,0.267,0.241,0.259,0.281,0.334,,,,631
0.251,0.279,0.270,0.256,0.257,0.265,0.329,,,,632
0.251,0.279,0.261,0.244,0.272,0.273,0.343,,,,633
0.251,0.286,0.250,0.258,0.270,0.270,0.337,,,,634
0.250,0.282,0.269,0.244,0.268,0.279,0.314,,,,635
0.251,0.279,0.254,0.254,0.267,0.270,0.347,,,,636
0.251,0.291,0.265,0.253,0.264,0.263,0.344,,,,637
0.250,0.272,0.266,0.270,0.269,0.267,0.338,,,,638
0.250,0.283,0.278,0.253,0.270,0.276,0.333,,,,639
0.251,0.267,0.269,0.247,0.258,0.264,0.316,,,,640
0.251,0.272,0.270,0.244,0.261,0.271,0.331,,,,641
0.250,0.268,0.263,0.257,0.267,0.277,0.338,,,,642
0.251,0.270,0.276,0.247,0.260,0.268,0.349,,,,643
0.251,0.280,0.269,0.254,0.265,0.269,0.324,,,,644
0.251,0.277,0.275,0.258,0.271,0.265,0.352,,,,645
0.251,0.274,0.253,0.253,0.265,0.265,0.345,,,,646
0.251,0.282,0.273,0.246,0.282,0.266,0.315,,,,647
0.251,0.275,0.263,0.252,0.269,0.264,0.323,,,,648
0.251,0.277,0.259,0.255,0.268,0.268,0.332,,,,649
0.251,0.275,0.262,0.259,0.266,0.269,0.325,,,,650
0.251,0.268,0.274,0.254,0.256,0.269,0.328,,,,651
0.251,0.275,0.268,0.243,0.265,0.254,0.318,,,,652
0.251,0.270,0.260,0.242,0.254,0.265,0.325,,,,653
0.251,0.281,0.261,0.249,0.266,0.258,0.332,,,,654
0.250,0.272,0.266,0.258,0.271,0.260,0.336,,,,655
0.251,0.274,0.269,0.255,0.265,0.270,0.326,,,,656
0.250,0.272,0.252,0.237,0.261,0.274,0.326,,,,657
0.251,0.271,0.266,0.263,0.256,0.262,0.332,,,,658
0.250,0.266,0.264,0.262,0.255,0.274,0.343,,,,659
0.250,0.263,0.261,0.260,0.266,0.264,0.330,,,,660
0.251,0.279,0.269,0.273,0.261,0.273,0.322,,,,661
0.251,0.273,0.272,0.250,0.256,0.268,0.340,,,,662
0.251,0.273,0.267,0.267,0.266,0.268,0.338,,,,663
0.251,0.275,0.267,0.266,0.264,0.265,0.326,,,,664
0.251,0.268,0.275,0.245,0.256,0.275,0.335,,,,665
0.251,0.266,0.260,0.275,0.263,0.273,0.330,,,,666
0.250,0.274,0.269,0.264,0.259,0.276,0.326,,,,667
0.251,0.270,0.268,0.259,0.269,0.272,0.325,,,,668
0.251,0.273,0.267,0.267,0.261,0.264,0.325,,,,669
0.250,0.280,0.261,0.269,0.276,0.276,0.323,,,,670
0.251,0.269,0.270,0.256,0.255,0.265,0.337,,,,671
0.251,0.265,0.265,0.261,0.252,0.282,0.336,,,,672
0.251,0.273,0.258,0.263,0.269,0.275,0.331,,,,673
0.251,0.268,0.262,0.264,0.255,0.269,0.342,,,,674
0.250,0.269,0.264,0.256,0.262,0.267,0.336,,,,675
0.251,0.269,0.261,0.276,0.261,0.276,0.345,,,,676
0.250,0.271,0.265,0.261,0.265,0.266,0.330,,,,677
0.251,0.268,0.266,0.257,0.262,0.262,0.345,,,,678
0.250,0.270,0.256,0.259,0.260,0.278,0.323,,,,679
0.251,0.277,0.266,0.262,0.260,0.267,0.323,,,,680
0.251,0.278,0.267,0.242,0.263,0.272,0.336,,,,681
0.250,0.268,0.267,0.269,0.266,0.269,0.317,,,,682
0.251,0.263,0.270,0.274,0.260,0.269,0.340,,,,683
0.251,0.268,0.274,0.265,0.264,0.261,0.343,,,,684
0.251,0.265,0.264,0.267,0.271,0.256,0.324,,,,685
0.251,0.261,0.266,0.265,0.258,0.264,0.330,,,,686
0.251,0.264,0.275,0.260,0.259,0.259,0.325,,,,687
0.251,0.263,0.276,0.266,0.264,0.279,0.332,,,,688
0.250,0.269,0.259,0.245,0.264,0.270,0.328,,,,689
0.250,0.259,0.268,0.249,0.267,0.263,0.330,,,,690
0.251,0.263,0.263,0.261,0.260,0.270,0.333,,,,691
0.251,0.263,0.277,0.272,0.265,0.274,0.316,,,,692
0.251,0.275,0.264,0.265,0.266,0.281,0.331,,,,693
0.251,0.265,0.262,0.269,0.264,0.272,0.340,,,,694
0.251,0.266,0.259,0.268,0.265,0.272,0.321,,,,695
0.250,0.270,0.262,0.274,0.267,0.260,0.327,,,,696
0.251,0.264,0.262,0.262,0.265,0.266,0.335,,,,697
0.251,0.261,0.261,0.257,0.269,0.263,0.320,,,,698
0.250,0.265,0.265,0.261,0.262,0.269,0.340,,,,699
0.250,0.269,0.254,0.262,0.264,0.265,0.333,,,,700
0.251,0.271,0.265,0.270,0.257,0.270,0.336,,,,701
0.250,0.267,0.258,0.275,0.265,0.256,0.346,,,,702
0.251,0.261,0.264,0.266,0.263,0.265,0.332,,,,703
0.251,0.266,0.273,0.258,0.259,0.260,0.338,,,,704
0.250,0.272,0.263,0.262,0.271,0.268,0.333,,,,705
0.251,0.265,0.262,0.269,0.267,0.272,0.328,,,,706
0.251,0.270,0.270,0.274,0.264,0.271,0.324,,,,707
0.251,0.266,0.263,0.264,0.267,0.268,0.343,,,,708
0.250,0.262,0.258,0.266,0.264,0.278,0.335,,,,709
0.251,0.259,0.269,0.264,0.261,0.256,0.328,,,,710
0.251,0.261,0.267,0.266,0.258,0.273,0.336,,,,711
0.250,0.264,0.262,0.277,0.258,0.260,0.340,,,,712
0.250,0.263,0.275,0.266,0.260,0.267,0.340,,,,713
0.250,0.262,0.270,0.268,0.257,0.257,0.325,,,,714
0.251,0.268,0.262,0.280,0.272,0.262,0.346,,,,715
0.251,0.252,0.262,0.276,0.252,0.272,0.324,,,,716
0.250,0.273,0.263,0.269,0.264,0.276,0.335,,,,717
0.251,0.257,0.257,0.285,0.261,0.271,0.335,,,,718
0.250,0.267,0.262,0.269,0.271,0.278,0.343,,,,719
0.251,0.263,0.259,0.275,0.266,0.269,0.327,,,,720
0.251,0.260,0.266,0.270,0.267,0.271,0.340,,,,721
0.251,0.250,0.262,0.272,0.266,0.274,0.329,,,,722
0.251,0.255,0.264,0.277,0.266,0.268,0.328,,,,723
0.251,0.250,0.265,0.286,0.271,0.264,0.330,,,,724
0.251,0.265,0.258,0.267,0.256,0.270,0.313,,,,725
0.251,0.260,0.261,0.286,0.272,0.270,0.333,,,,726
0.251,0.262,0.251,0.271,0.277,0.268,0.327,,,,727
0.250,0.253,0.256,0.270,0.264,0.274,0.334,,,,728
0.250,0.260,0.264,0.267,0.268,0.270,0.336,,,,729
0.251,0.252,0.268,0.273,0.262,0.272,0.332,,,,730
0.250,0.260,0.263,0.291,0.264,0.279,0.327,,,,731
0.250,0.258,0.258,0.280,0.270,0.265,0.324,,,,732
0.251,0.256,0.265,0.282,0.263,0.267,0.324,,,,733
0.251,0.266,0.256,0.278,0.267,0.264,0.345,,,,734
0.251,0.251,0.266,0.276,0.261,0.267,0.327,,,,735
0.251,0.256,0.266,0.277,0.265,0.269,0.336,,,,736
0.251,0.256,0.268,0.267,0.263,0.265,0.329,,,,737
0.251,0.263,0.258,0.275,0.271,0.273,0.343,,,,738
0.250,0.266,0.265,0.262,0.262,0.268,0.355,,,,739
0.251,0.247,0.275,0.281,0.265,0.268,0.345,,,,740
0.250,0.255,0.259,0.284,0.267,0.270,0.331,,,,741
0.250,0.263,0.272,0.286,0.259,0.275,0.331,,,,742
0.250,0.259,0.260,0.286,0.260,0.273,0.355,,,,743
0.251,0.260,0.265,0.286,0.257,0.267,0.339,,,,744
0.251,0.259,0.273,0.290,0.257,0.270,0.338,,,,745
0.251,0.258,0.260,0.270,0.259,0.283,0.320,,,,746
0.250,0.256,0.271,0.283,0.271,0.264,0.332,,,,747
0.250,0.257,0.261,0.279,0.264,0.277,0.320,,,,748
0.250,0.247,0.267,0.277,0.262,0.269,0.325,,,,749
0.250,0.263,0.277,0.289,0.260,0.263,0.330,,,,750
0.251,0.264,0.270,0.293,0.255,0.272,0.329,,,,751
0.250,0.264,0.272,0.277,0.259,0.270,0.352,,,,752
0.250,0.258,0.274,0.285,0.265,0.263,0.332,,,,753
0.251,0.253,0.259,0.291,0.260,0.268,0.319,,,,754
0.250,0.253,0.255,0.274,0.255,0.262,0.318,,,,755
0.251,0.254,0.269,0.274,0.262,0.274,0.329,,,,756
0.251,0.251,0.267,0.284,0.263,0.265,0.312,,,,757
0.251,0.245,0.258,0.282,0.268,0.274,0.319,,,,758
0.250,0.253,0.264,0.288,0.264,0.264,0.338,,,,759
0.251,0.248,0.258,0.271,0.265,0.261,0.348,,,,760
0.251,0.254,0.260,0.289,0.263,0.270,0.328,,,,761
0.251,0.256,0.262,0.285,0.269,0.275,0.343,,,,762
0.250,0.255,0.269,0.275,0.265,0.268,0.323,,,,763
0.251,0.253,0.258,0.284,0.265,0.267,0.355,,,,764
0.251,0.257,0.279,0.280,0.262,0.267,0.330,,,,765
0.250,0.252,0.263,0.277,0.260,0.263,0.327,,,,766
0.251,0.250,0.273,0.294,0.262,0.264,0.329,,,,767
0.250,0.259,0.267,0.290,0.260,0.274,0.336,,,,768
0.251,0.255,0.263,0.300,0.258,0.271,0.332,,,,769
0.250,0.254,0.262,0.284,0.263,0.261,0.335,,,,770
0.251,0.266,0.270,0.297,0.263,0.275,0.345,,,,771
0.250,0.248,0.273,0.283,0.272,0.262,0.338,,,,772
0.251,0.255,0.265,0.290,0.269,0.259,0.313,,,,773
0.251,0.251,0.257,0.286,0.262,0.274,0.342,,,,774
0.250,0.256,0.274,0.287,0.268,0.264,0.341,,,,775
0.251,0.251,0.253,0.279,0.266,0.270,0.329,,,,776
0.250,0.253,0.263,0.287,0.267,0.268,0.325,,,,777
0.250,0.260,0.264,0.301,0.261,0.261,0.332,,,,778
0.251,0.263,0.270,0.291,0.269,0.257,0.333,,,,779
0.251,0.251,0.260,0.285,0.258,0.266,0.346,,,,780
0.250,0.252,0.260,0.288,0.272,0.277,0.323,,,,781
0.251,0.254,0.257,0.286,0.266,0.265,0.323,,,,782
0.250,0.253,0.273,0.314,0.262,0.274,0.333,,,,783
0.251,0.250,0.260,0.292,0.268,0.267,0.325,,,,784
0.251,0.251,0.265,0.295,0.262,0.264,0.333,,,,785
0.251,0.255,0.266,0.291,0.270,0.266,0.322,,,,786
0.250,0.259,0.270,0.283,0.260,0.272,0.326,,,,787
0.250,0.250,0.265,0.311,0.261,0.277,0.316,,,,788
0.250,0.257,0.261,0.281,0.256,0.273,0.332,,,,789
0.251,0.257,0.264,0.299,0.266,0.266,0.344,,,,790
0.250,0.262,0.273,0.290,0.264,0.270,0.335,,,,791
0.250,0.252,0.269,0.289,0.262,0.272,0.343,,,,792
0.251,0.250,0.262,0.301,0.273,0.266,0.323,,,,793
0.251,0.247,0.268,0.286,0.264,0.280,0.335,,,,794
0.250,0.258,0.264,0.298,0.268,0.271,0.329,,,,795
0.250,0.261,0.261,0.300,0.259,0.266,0.333,,,,796
0.251,0.246,0.264,0.309,0.257,0.281,0.329,,,,797
0.250,0.257,0.262,0.299,0.268,0.265,0.342,,,,798
0.250,0.258,0.269,0.294,0.260,0.262,0.331,,,,799
0.251,0.256,0.253,0.311,0.268,0.266,0.335,,,,800
